Discovery of Two Cyclotron Resonance Scattering Features in X-ray Pulsar Cen X-3 by Insight-HXMT

We present the results of the neutron star X-ray binary system Cen X-3 performed by $Insight$-HXMT with two observations during 2017 and 2018. During these two observations, the source reached a X-ray luminosity of $\sim 10^{38}$ erg s$^{-1}$ from 2 -- 105 keV. The analysis of the broadband X-ray spectrum reports the presence of two cyclotron resonance scattering features (CRSFs) with the fundamental line at $\sim$ 28 keV and the harmonic line at $\sim 47 $ keV. The multiple lines exist by fittings with different continuum models, like the absorbed NPEX model and a power-law with high energy exponential cutoff model. This is the first time that both fundamental and harmonic lines are detected in Cen X-3. We also show evidence of two cyclotron lines in the phase-resolved spectrum of Cen X-3. The CRSF and continuum spectral parameters show evolution with the pulse profile, and the two line centroid energy ratio does not change significantly and locates in a narrow value range of $1.6-1.7$ over the pulse phase. The implications of the discovering two cyclotron absorption features and phase-resolved spectral properties are discussed.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
